Optimizing L1 cache for embedded systems through grammatical evolution

Nowadays, embedded systems are provided with cache memories that are large enough to influence in both performance and energy consumption as never occurred before in this kind of systems. In addition, the cache memory system has been identified as a component that improves those metrics by adapting its configuration according to the memory access patterns of the applications being run. However, given that cache memories have many parameters which may be set to a high number of different values, designers face to a wide and time-consuming exploration space. In this paper we propose an optimization framework based on Grammatical Evolution (GE) which is able to efficiently find the best cache configurations for a given set of benchmark applications. This metaheuristic allows an important reduction of the optimization runtime obtaining good results in a low number of generations. Besides, this reduction is also increased due to the efficient storage of evaluated caches. Moreover, we selected GE because the plasticity of the grammar eases the creation of phenotypes that form the call to the cache simulator required for the evaluation of the different configurations. Experimental results for the Mediabench suite show that our proposal is able to find cache configurations that obtain an average improvement of $62\%$ versus a real world baseline configuration.

==> Response_to_reviewers.txt <==
*************************************************************************
* Summary of the changes introduced, following suggestions of reviewers *
*************************************************************************

Authors wish to thank reviewers for their useful comments and suggestions.
In the following we summarize those changes introduced in order to improve the quality according to the requirements.
     
Reviewer #1 commented that "(i) The methodology adopted in the paper (GE) does not seem well-suited to the problem at hand. The authors set up the problem of cache optimization as a basic optimization problem. However, GE and GP are in essence, structure / programme evolutionary methodologies i.e. capable of simultaneously evolving a structure and associated parameters. Hence, in this paper, it is not really necessary to use GP / GE as a GA (or other similar methodology) variant could be used. Also see point v below.

Hence, a claim that using GE is a novelty on this problem does not really make sense - as it does not look to be the most appropriate method."

We would like to remark that the benefit of GE is the generalization of problem in terms of codification. That is, if we would like to tackle a cache with different parameters, a different simulator, or maybe we would like to fix some parameters, the only change to be done will be the modification of the grammar. On the other hand, a GA approach will require the revision of codification, decodification and the subsequent call to the cache simulator.

To clarify this point, we have added the following paragraph in Section 3.3:


     
     
######### REVIEWS:     
     
     
Reviewer #1: The paper is interesting and clearly attacks a problem of significant real-world importance. The subject matter forms a good fit with the scope of `Soft Computing'. In general, the paper is well-written (although it still needs a strong English language edit as there are multiple examples of poor phrasing and mis-spellings which make the paper harder to read).

Overall, the paper shows promise but is not ready for publication for the reasons I set out below.

(i) The methodology adopted in the paper (GE) does not seem well-suited to the problem at hand. The authors set up the problem of cache optimization as a basic optimization problem. However, GE and GP are in essence, structure / programme evolutionary methodologies i.e. capable of simultaneously evolving a structure and associated parameters. Hence, in this paper, it is not really necessary to use GP / GE as a GA (or other similar methodology) variant could be used. Also see point v below.

Hence, a claim that using GE is a novelty on this problem does not really make sense - as it does not look to be the most appropriate method.

(ii) A key claim in the paper is that the new 'method' produces a better result than the benchmark - a baseline cache configuration similar to that in a GP2X games console. The authors do not provide a strong rationale as to why this is a 'fair' comparison - and in essence then, the results merely show that an optimised design configuration provides better results on a selection of test problems than an unoptimised (for those problems) configuration. This does not tell us that much which is 'surprising'. You really need to have a stronger benchmark.

(iii) For non-expert readers, the discussion of the first stage of the optimisation process (i.e. use of programme traces) needs further explaination, i.e. describe more clearly what the 'characterisation of the cache' (section 5.2 - first line) is.

(iv) Paper lists several cache parameters which are to be optimised. What potential parameters are excluded from this list - and why specifically are the included ones included?  (i.e., need to argue that the most important ones are included)

(v) Review of prior work is very limited. Only 2 papers are mentioned re cache reconfiguration.

There are papers which look at GA for cache optimisation - none are cited here. I also have seem previous work appying GE to similar problems at conferences. Hence, the literature review on evolutionary techniques is not complete either.

(vi) Paper [13] is a core element of your study. What justification can you provide for relying on this model?

(vii) As above, in section 5.2 you describe a fixed-length optimisation problem, not an open-ended structural one.

(viii) Results should include both in and out of sample results.







Reviewer #2: This is an excellent and interesting study. The only criticism I have is in relation to the number of replications on each instance (10).
Ideally this should be increased to 30+, but given the computational effort required this may be acceptable in this case.

